Role of Thermal and Non-thermal Processes in the ISM of Magellanic Clouds

The radio continuum emission is a dust-unbiased tracer of both the thermal and non-thermal processes in the interstellar medium. We present new maps of the free-free and synchrotron emission in the Magellanic Clouds (MCs) at 0.166, 1.4, and 4.8GHz with no prior assumption about the radio non-thermal spectrum. The maps were constructed using a de-reddened H$\alpha$ map as a template for the thermal radio emission, which we subtract from maps of the total radio continuum emission. To de-redden the H$\alpha$ emission, it is important to know the fraction of dust surface density that attenuates the H$\alpha$ emission along the line-of-sight, $f_\text{d}$. This fraction is obtained by comparing the dust opacity obtained through the infrared emission spectrum and the Balmer decrement method. In star-forming regions, the median $f_\text{d}$ is about 0.1 which is by a factor of 3 lower than that in diffuse regions. We obtain a global thermal radio fraction, $f_\text{th}$, of 30 per cent (35 per cent) in the LMC (SMC) at 1.4GHz. Furthermore, we present maps of the equipartition magnetic field strength with average values of $\simeq10.1\mu$G in the LMC and $\simeq\,5.5\,\mu$G in the SMC. The magnetic field is proportional to the star formation rate to a power of 0.24 and 0.20 for the LMC and SMC, respectively. This study shows that the non-thermal processes control the interstellar medium in the MCs.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
